The thermal-radiative wind in the neutron star low mass X-ray binary GX 13+1

We fit the observed high ionisation X-ray absorption lines in the neutron star binary GX13+1 with a full simulation of a thermal-radiative wind. This uses a radiation hydrodynamic code coupled to Monte Carlo radiation transfer to compute the observed line profiles from Hydrogen and Helium-like iron and Nickel, including all strong K{\alpha} and K{\beta} transitions. The wind is very strong as this object has a very large disc and is very luminous. The absorption lines from Fe K{\alpha} are strongly saturated as the ion columns are large, so the line equivalent widths (EWs) depend sensitively on the velocity structure. We additionally simulate the lines including isotropic turbulence at the level of the azimuthal and radial velocities. We fit these models to the Fe xxv and xxvi absorption lines seen in the highest resolution Chandra third order HETGS data. These data already rule out the addition of turbulence at the level of the radial velocity of ~500 km/s. The velocity structure predicted by the thermal-radiative wind alone is a fairly good match to the observed profile, with an upper limit to additional turbulence at the level of the azimuthal velocity of ~100 km/s. This gives stringent constraints on any remaining contribution from magnetic acceleration.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
